Completeness of the NASA/IPAC Extragalactic Database (NED) -- Local Volume Sample

We introduce the NASA/IPAC Extragalactic Database (NED) Local Volume Sample (NED-LVS), a subset of $\sim$1.9 million objects with distances out to 1000~Mpc. We use UV and IR fluxes available in NED from all-sky surveys to derive physical properties, and estimate the completeness relative to the expected local luminosity density. The completeness relative to NIR luminosities (which traces a galaxy's stellar mass) is roughly 100% at $D<$30~Mpc and remains moderate (70%) out to 300~Mpc. For brighter galaxies ($\gtrsim L^{*}$), NED-LVS is $\sim$100% complete out to $\sim$400~Mpc. When compared to other local Universe samples (GLADE and HECATE), all three are $\sim$100% complete below 30~Mpc. At distances beyond $\sim$80~Mpc, NED-LVS is more complete than both GLADE and HECATE by $\sim$10-20%. NED-LVS is the underlying sample for the NED gravitational wave follow-up (NED-GWF) service, which provides prioritized lists of host candidates for GW events within minutes of alerts issued by the LIGO-Virgo-KAGRA collaboration. We test the prioritization of galaxies in the volume of GW170817 by 3 physical properties, where we find that both stellar mass and inverse specific star formation rate place the correct host galaxy in the top ten. In addition, NED-LVS can be used for a wide variety of other astrophysical studies: galaxy evolution, star formation, large-scale structure, galaxy environments, and more. The data in NED are updated regularly, and NED-LVS will be updated concurrently. Consequently, NED-LVS will continue to provide an increasingly complete sample of galaxies for a multitude of astrophysical research areas for years to come.

==> tables/2mpzVischk.txt <==
\caption{The list of closely grouped stars that were ingested by NED as galaxies due to their extended light profiles in the 2MASS-XSC catalog. These objects were later given photometric redshifts indicating a distance outside the MW by the 2MPZ study \citep{bilicki14}. The objects listed here were visually inspected to verify their stellar nature. We provide the names, coordinates, Galactic latitudes, object types given in NED, and updated object types (i.e., `Star'). The full list of objects is available online.}

==> tables/ColDesc.txt <==
\caption{Description of NED-LVS columns. Columns 2 and 3 of this table present the data types (B=Boolean, D=double precision floating point, F=single precision floating point, and S=string) and the units for the NED-LVS columns. }

==> tables/zcats.txt <==
\caption{Major survey redshift catalogs to be integrated Into NED.}
